Automating the Generation of Prompts for LLM-based Action Choice in PDDL Planning

Large language models (LLMs) have revolutionized a large variety of NLP tasks. An active debate is to what extent they can do reasoning and planning. Prior work has assessed the latter in the specific context of PDDL planning, based on manually converting three PDDL domains into natural language (NL) prompts. Here we automate this conversion step, showing how to leverage an LLM to automatically generate NL prompts from PDDL input. Our automatically generated NL prompts result in similar LLM-planning performance as the previous manually generated ones. Beyond this, the automation enables us to run much larger experiments, providing for the first time a broad evaluation of LLM planning performance in PDDL. Our NL prompts yield better performance than PDDL prompts and simple template-based NL prompts. Compared to symbolic planners, LLM planning lags far behind; but in some domains, our best LLM configuration scales up further than A$^\star$ using LM-cut.

==> author-feedback.txt <==
Thanks for the reviews!


Review 1:

"The work is very incremental on existing approaches, and it boils
down to prompt engineering and an experimental analysis." -- We
automate the generation of natural language descriptions from PDDL
domains. As we do so using LLMs, one may call this "prompt
engineering", yes. But such engineering has now turned into quite a
major direction in AI research. Are we gonna reject papers of this
kind on grounds of not introducing "new algorithms"? In our humble
opinion this does not make sense. We need research on prompt
engineering to understand what LLMs can/cannot be used for.


The heuristic mentioned in line 266 is used to create a general
description for actions, e.g. “I can pick up an object A”, instead of
descriptions talking only about one specific object A. The heuristic
is based on the positions of the parameters in the generated
translations and includes a rule for correctly adding “a” or “an”. We
will include a description if accepted.


Answers to questions:

-- We did not systematically evaluate variability in the output of
P-LLM and T-LLM. Judging from preliminary results we obtained when
designing our setup, the variability is low. Note that running
experiments is costly in this research, incurring in particular
monetary costs for querying commercial LLMs. Our current experiments
are already much larger than previous experiments with LLMs in
planning, and cost about $1600.

-- It is not possible to translate once and reuse across domains
because all the generated language is domain-specific.

-- Working on grounded PDDL would prevent generalization of the
generated domain description across the PDDL domain. Furthermore,
grounded PDDL can be very large and hence the natural language
description would be very long, containing many tokens (a well-known
problem for LLMs).

-- Using LLMs yields more accurate and more natural-sounding language
in the domain descriptions than any simpler template-based approach we
can think of. For example, a template “[action_name] [parameter1] from
[parameter2] to [parameter3]” works well for (drive ?t ?l1 ?l2) in
Logistics ("drive ?t from ?l1 to ?l2"); but is inadequate for
(pickup-and-loose ?pos ?newkey ?oldkey) in Grid ("pickup-and-loose
?pos from ?newkey to ?oldkey"). In contrast, our LLM
domain-description generator can even split the action-schema name,
translating the Grid action into “pick up key ?newkey at current
position place ?curpos and loose key ?oldkey being held”.

-- Exploring the impact of modified predicate/action names is indeed
an interesting direction for future work, to shed light on the
sub-space of planning domains within which LLMs may be useful. Our
approach is not suited for this however: With nonsensical names like
in the mystery and mprime domains, the natural language description
can only be nonsensical too; it is not clear how to generate such
nonsensical text using an LLM, as we do in our approach. So this is
beyond scope here. From a pragmatical perspective, while of course
planning in general encompasses arbitrary structures with arbitrary
names, almost all benchmark domains deal with well-known objects and
relations, named naturally in a way that makes sense to
humans. Certainly this kind of planning model, which underlies our
experiments, is relevant.

-- Exploring combinations of LLMs with symbolic planners is an entire
research direction in its own right. This is clearly beyond scope
here. What we contribute here are automatic translations of PDDL into
LLM prompts, a necessary prerequisite for research on
domain-independent planning involving LLMs.


Review 2:

1) The main constraint is the API cost. Our current experiments cost
about $1600. Also, our PDDL-to-NL conversion does not cover the full
PDDL syntax (no disjunctions, no quantifiers, no conditional effects).

2) Yes.


Review 3:

1) We did analyses of this kind, but left them out for space
reasons. If accepted, we will buy an additional page and re-include
this discussion. Regarding Movie and Depot, Movie is simpler wrt the
preconditions, and the objects and optimal plans in Movie are very
similar to each other.

2) This is indeed interesting; it relates to a question posed by
reviewer 1, please see our reply there.

3) We removed plan-length information for lack of space. Will
re-include if accepted. The LLM-generated plans are ca. 1.5 times
longer than optimal on average.  Plans generated by "rnd" are on
average 2.5-3.8 times longer, and plans generated by "ff" are max. 1.2
times longer than optimal.

4) Again removed for lack of space, and will add back in. Most of the
costs are produced by the P-LLM. The average number of tokens is
lowest for Basic (per-domain min 774, max 2977) and highest for ReAct
(min 8856, max 62130).

5) In our view, “rnd” it is not similar to SayCan. It uniformly
chooses any applicable action, where applicability is given by
predefined PDDL model. In contrast, SayCan explores and learns which
actions are feasible.

